BISMO: A Scalable Bit-Serial Matrix Multiplication Overlay for Reconfigurable Computing

Matrix-matrix multiplication is a key computational kernel for numerous applications in science and engineering, with ample parallelism and data locality that lends itself well to high-performance implementations. Many matrix multiplication-dependent applications can use reduced-precision integer or fixed-point representations to increase their performance and energy efficiency while still offering adequate quality of results. However, precision requirements may vary between different application phases or depend on input data, rendering constant-precision solutions ineffective. We present BISMO, a vectorized bit-serial matrix multiplication overlay for reconfigurable computing. BISMO utilizes the excellent binary-operation performance of FPGAs to offer a matrix multiplication performance that scales with required precision and parallelism. We characterize the resource usage and performance of BISMO across a range of parameters to build a hardware cost model, and demonstrate a peak performance of 6.5 TOPS on the Xilinx PYNQ-Z1 board.

==> data/accel_pynq.txt <==
dpaLHS	dpaRHS	dpaCommon	lhsMem	rhsMem	DRAM_rd	DRAM_wr	noShifter	noNegate	extraRegDPA	extraRegDPU	extraRegPC	LUT	FF	DSP	BRAM	fmax	LUT/op	GOPSat200	mpn	model_base	model_DPU	model_rbuf	model_ds	model_array	modelLUT	errpct	modelBRAM
4	4	512	64	64	64	64	FALSE	FALSE	0	0	0	20107	28092	0	128	185.288123	1.227233887	3276.8	8	718	1154.48	87.3	32.8	20393.28	21111.28	4.99467847	128
4	4	512	1024	1024	64	64	FALSE	FALSE	0	0	0	20242	28228	0	128	186.115764	1.235473633	3276.8	8	718	1154.48	87.3	32.8	20393.28	21111.28	4.294437309	128
2	2	1024	64	64	64	64	FALSE	FALSE	0	0	0	11003	21216	0	128	177.6198934	1.343139648	1638.4	4	718	2198.96	87.3	32.8	9276.24	9994.24	-9.168045079	128
2	2	1024	1024	1024	64	64	FALSE	FALSE	0	0	0	11037	21395	0	128	178.6990708	1.347290039	1638.4	4	718	2198.96	87.3	32.8	9276.24	9994.24	-9.447857208	128
6	6	256	64	64	64	64	FALSE	FALSE	0	0	0	26878	36684	0	96	154.8946716	1.458224826	3686.4	12	718	632.24	87.3	32.8	27084.24	27802.24	3.438648709	96
6	6	256	1024	1024	64	64	FALSE	FALSE	0	0	0	26931	36819	0	96	160.8751609	1.46110026	3686.4	12	718	632.24	87.3	32.8	27084.24	27802.24	3.235082247	96
8	8	256	64	64	64	64	FALSE	FALSE	0	0	0	48903	59273	0	128	186.3585539	1.492401123	6553.6	16	718	632.24	87.3	32.8	48149.76	48867.76	-0.07206101875	128
8	8	256	1024	1024	64	64	FALSE	FALSE	0	0	0	48949	59441	0	128	178.7629603	1.493804932	6553.6	16	718	632.24	87.3	32.8	48149.76	48867.76	-0.1659686613	128
4	4	256	64	64	64	64	FALSE	FALSE	0	0	0	13188	20656	0	64	178.4439686	1.609863281	1638.4	8	718	632.24	87.3	32.8	12037.44	12755.44	-3.279951471	64
4	4	256	1024	1024	64	64	FALSE	FALSE	0	0	0	13199	20768	0	64	180.2451334	1.611206055	1638.4	8	718	632.24	87.3	32.8	12037.44	12755.44	-3.360557618	64
2	2	512	64	64	64	64	FALSE	FALSE	0	0	0	6790	12365	0	64	180.3751804	1.657714844	819.2	4	718	1154.48	87.3	32.8	5098.32	5816.32	-14.33991163	64
2	2	512	1024	1024	64	64	FALSE	FALSE	0	0	0	6827	12461	0	64	178.348493	1.666748047	819.2	4	718	1154.48	87.3	32.8	5098.32	5816.32	-14.80415995	64
8	8	128	1024	1024	64	64	FALSE	FALSE	0	0	0	31407	42813	0	64	167.3360107	1.916931152	3276.8	16	718	371.12	87.3	32.8	31438.08	32156.08	2.385073391	64
8	8	128	64	64	64	64	FALSE	FALSE	0	0	0	31415	42669	0	64	176.0253477	1.917419434	3276.8	16	718	371.12	87.3	32.8	31438.08	32156.08	2.359000477	64
10	10	128	64	64	64	64	FALSE	FALSE	0	0	0	49429	63832	0	80	190.5124786	1.930820313	5120	20	718	371.12	87.3	32.8	49122	49840	0.8314956807	80
10	10	128	1024	1024	64	64	FALSE	FALSE	0	0	0	49462	63992	0	80	176.9598301	1.932109375	5120	20	718	371.12	87.3	32.8	49122	49840	0.7642230399	80
6	6	128	64	64	64	64	FALSE	FALSE	0	0	0	18504	26638	0	48	156.5435191	2.0078125	1843.2	12	718	371.12	87.3	32.8	17683.92	18401.92	-0.551664505	48
6	6	128	1024	1024	64	64	FALSE	FALSE	0	0	0	18558	26742	0	48	156.470036	2.013671875	1843.2	12	718	371.12	87.3	32.8	17683.92	18401.92	-0.8410389051	48
2	2	256	64	64	64	64	FALSE	FALSE	0	0	0	4142	7949	0	32	186.0465116	2.022460938	409.6	4	718	632.24	87.3	32.8	3009.36	3727.36	-10.01062289	32
2	2	256	1024	1024	64	64	FALSE	FALSE	0	0	0	4176	8021	0	32	184.1281532	2.0390625	409.6	4	718	632.24	87.3	32.8	3009.36	3727.36	-10.74329502	32
4	4	128	64	64	64	64	FALSE	FALSE	0	0	0	9515	13887	0	32	182.748538	2.322998047	819.2	8	718	371.12	87.3	32.8	7859.52	8577.52	-9.852653705	32
4	4	128	1024	1024	64	64	FALSE	FALSE	0	0	0	9586	13975	0	32	179.7591228	2.340332031	819.2	8	718	371.12	87.3	32.8	7859.52	8577.52	-10.52034217	32
8	8	64	64	64	64	64	FALSE	FALSE	0	0	0	23103	31218	0	32	175.0087504	2.82019043	1638.4	16	718	240.56	87.3	32.8	23082.24	23800.24	3.017963035	32
8	8	64	1024	1024	64	64	FALSE	FALSE	0	0	0	23158	31338	0	32	169.1188906	2.826904297	1638.4	16	718	240.56	87.3	32.8	23082.24	23800.24	2.773296485	32
10	10	64	64	64	64	64	FALSE	FALSE	0	0	0	36814	45809	0	40	172.5327812	2.87609375	2560	20	718	240.56	87.3	32.8	36066	36784	-0.08149073722	40
10	10	64	1024	1024	64	64	FALSE	FALSE	0	0	0	36859	45950	0	40	182.8822238	2.879609375	2560	20	718	240.56	87.3	32.8	36066	36784	-0.2034781193	40
6	6	64	64	64	64	64	FALSE	FALSE	0	0	0	14328	19775	0	24	159.6169194	3.109375	921.6	12	718	240.56	87.3	32.8	12983.76	13701.76	-4.370742602	24
6	6	64	1024	1024	64	64	FALSE	FALSE	0	0	0	14375	19879	0	24	157.8531965	3.119574653	921.6	12	718	240.56	87.3	32.8	12983.76	13701.76	-4.683408696	24
2	2	128	64	64	64	64	FALSE	FALSE	0	0	0	3582	5741	0	16	185.4599407	3.498046875	204.8	4	718	371.12	87.3	32.8	1964.88	2682.88	-25.10106086	16
2	2	128	1024	1024	64	64	FALSE	FALSE	0	0	0	3628	5813	0	16	184.808723	3.54296875	204.8	4	718	371.12	87.3	32.8	1964.88	2682.88	-26.05071665	16
4	4	64	64	64	64	64	FALSE	FALSE	0	0	0	7348	10488	0	16	183.2508704	3.587890625	409.6	8	718	240.56	87.3	32.8	5770.56	6488.56	-11.69624388	16
4	4	64	1024	1024	64	64	FALSE	FALSE	0	0	0	7395	10576	0	16	184.9454411	3.610839844	409.6	8	718	240.56	87.3	32.8	5770.56	6488.56	-12.25747126	16
2	2	64	64	64	64	64	FALSE	FALSE	0	0	0	3040	4625	0	8	182.3486506	5.9375	102.4	4	718	240.56	87.3	32.8	1442.64	2160.64	-28.92631579	8
2	2	64	1024	1024	64	64	FALSE	FALSE	0	0	0	3085	4697	0	8	186.7064974	6.025390625	102.4	4	718	240.56	87.3	32.8	1442.64	2160.64	-29.963047	8


==> data/accel_tradeoffs.txt <==
dpaCommon	mpn	LUT/op	BRAM
64	4	5.9375	8
64	8	3.587890625	16
64	12	3.109375	24
64	16	2.82019043	32
128	4	3.498046875	16
128	8	2.322998047	32
128	12	2.0078125	48
128	16	1.916931152	64
256	4	2.022460938	32
256	8	1.609863281	64
256	12	1.458224826	96
256	16	1.492401123	128


==> data/accel_tradeoffs_constperf.txt <==
cname	LUT/op	BRAM
1	1.347290039	128
2	1.611206055	64
3	2.826904297	32


==> data/dpu.txt <==
PopCWidth	PopCLatency	AccWidth	NoShift	NoNeg	DPULatency	LUT	FF	DSP	BRAM	Fmax (MHz)	LUT/op/cycle
32	2	32	FALSE	FALSE	9	170	312	0	0	311.9151591	2.65625
64	4	32	FALSE	FALSE	10	240	425	0	0	342.4657534	1.875
128	4	32	FALSE	FALSE	10	373	635	0	0	336.1344538	1.45703125
256	6	32	FALSE	FALSE	13	634	1856	0	0	326.5839321	1.23828125
512	7	32	FALSE	FALSE	14	1155	3098	0	0	336.3605785	1.127929688
1024	7	32	FALSE	FALSE	14	2197	4408	0	0	337.0407819	1.072753906


==> data/execeff_128.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	Fclk	M	K	N	ExecEff
8	128	8	200	8	1024	8	32
8	128	8	200	8	2048	8	48.48
8	128	8	200	8	4096	8	65.31
8	128	8	200	8	8192	8	79.01
8	128	8	200	8	16384	8	88.28
8	128	8	200	8	32768	8	93.77
8	128	8	200	8	65536	8	96.79
8	128	8	200	8	131072	8	98.37


==> data/execeff_256.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	Fclk	M	K	N	ExecEff
4	256	4	200	8	1024	8	18.18
4	256	4	200	8	2048	8	30.77
4	256	4	200	8	4096	8	47.06
4	256	4	200	8	8192	8	64
4	256	4	200	8	16384	8	78.05
4	256	4	200	8	32768	8	87.67
4	256	4	200	8	65536	8	93.43
4	256	4	200	8	131072	8	96.60


==> data/execeff_64.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	Fclk	M	K	N	ExecEff
8	64	8	200	8	1024	8	50
8	64	8	200	8	2048	8	66.67
8	64	8	200	8	4096	8	80
8	64	8	200	8	8192	8	88.89
8	64	8	200	8	16384	8	94.12
8	64	8	200	8	32768	8	96.97
8	64	8	200	8	65536	8	98.46
8	64	8	200	8	131072	8	99.22


==> data/multibit_k128_K16384.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	Fclk	ExecEff	M	N	K	lhs_bits	rhs_bits	bitcomp	cycles	peak_binops	workload_ops	maxeff_ideal_cycles	proj_bin
4	128	4	200	88.28	4	4	16384	1	1	1.00	144.99	4,096.00	524,288.00	128.00	144.99
4	128	4	200	92.75	4	4	16384	2	1	2.00	276.01	4,096.00	1,048,576.00	256.00	289.98
4	128	4	200	94.35	4	4	16384	3	1	3.00	407.00	4,096.00	1,572,864.00	384.00	434.97
4	128	4	200	95.17	4	4	16384	4	1	4.00	537.98	4,096.00	2,097,152.00	512.00	579.96


==> data/multibit_k128_K2048.txt <==
dpaDimLHS	dpaDimCommon	dpaDimRHS	Fclk	ExecEff	M	N	K	lhs_bits	rhs_bits	bitcomp	cycles	peak_binops	workload_ops	maxeff_ideal_cycles	proj_bin
4	128	4	200	48.48	4	4	2048	1	1	1.00	33.00	4,096.00	65,536.00	16.00	33
4	128	4	200	61.54	4	4	2048	2	1	2.00	52.00	4,096.00	131,072.00	32.00	66
4	128	4	200	67.61	4	4	2048	3	1	3.00	71.00	4,096.00	196,608.00	48.00	99
4	128	4	200	71.11	4	4	2048	4	1	4.00	90.00	4,096.00	262,144.00	64.00	132


==> data/multibitdpu.txt <==
SIMD	bismo	a2b1	a2b2	a3b2	a4b2	a3b3
64	1.8828125	1.2265625	1.02734375	0.8408203125	0.7578125	0.7291666667
128	1.45703125	1.107421875	0.9521484375	0.818359375	0.7646484375	0.7348090278
256	1.23828125	1.106025542	0.9458007813	0.8046875	0.7634277344	0.7339409722


==> data/popcount.txt <==
PopCWidth	PopCLatency	LUT	FF	DSP	BRAM	fmax
32	3	29	46	0	0	652.3157208
64	4	65	121	0	0	535.6186395
128	5	132	232	0	0	351.3703443
256	6	261	404	0	0	321.4400514
512	7	536	388	0	0	393.8558488
1024	8	1074	788	0	0	395.5696203

